Measurement of the Double-Differential Muon-neutrino Charged-Current Inclusive Cross Section in the NOvA Near Detector

We report cross-section measurements of the final-state muon kinematics for \numu charged-current interactions in the NOvA near detector using an accumulated 8.09$\times10^{20}$ protons-on-target (POT) in the NuMI beam. We present the results as a double-differential cross section in the observed outgoing muon energy and angle, as well as single-differential cross sections in the derived neutrino energy, $E_\nu$, and square of the four-momentum transfer, $Q^2$. We compare the results to inclusive cross-section predictions from various neutrino event generators via $\chi^2$ calculations using a covariance matrix that accounts for bin-to-bin correlations of systematic uncertainties. These comparisons show a clear discrepancy between the data and each of the tested predictions at forward muon angle and low $Q^2$, indicating a missing suppression of the cross section in current neutrino-nucleus scattering models.

==> Results/Table_MuKin_total.csv <==
  thetaMin,   thetaMax,     TmuMin,     TmuMax,       xsec,   totalErr,    statErr 
      0.50,       0.56,         0.5,        0.6 ,      9.221,      0.947,      0.147 
      0.50,       0.56,         0.6,        0.7 ,      8.509,      1.040,      0.193 
      0.50,       0.56,         0.7,        0.8 ,      6.295,      1.081,      0.248 
      0.50,       0.56,         0.8,        0.9 ,      4.472,      1.136,      0.328 
      0.50,       0.56,         0.9,        1.0 ,      2.086,      0.689,      0.235 
      0.50,       0.56,         1.0,        1.1 ,      0.830,      0.257,      0.035 
      0.56,       0.62,         0.5,        0.6 ,     10.705,      1.160,      0.153 
      0.56,       0.62,         0.6,        0.7 ,     10.639,      1.237,      0.199 
      0.56,       0.62,         0.7,        0.8 ,      9.306,      1.297,      0.271 
      0.56,       0.62,         0.8,        0.9 ,      6.510,      1.243,      0.361 
      0.56,       0.62,         0.9,        1.0 ,      3.455,      1.223,      0.306 
      0.56,       0.62,         1.0,        1.1 ,      1.800,      0.582,      0.132 
      0.56,       0.62,         1.1,        1.2 ,      0.743,      0.378,      0.026 
      0.62,       0.68,         0.5,        0.6 ,     12.427,      1.269,      0.159 
      0.62,       0.68,         0.6,        0.7 ,     13.393,      1.407,      0.213 
      0.62,       0.68,         0.7,        0.8 ,     12.230,      1.523,      0.270 
      0.62,       0.68,         0.8,        0.9 ,     10.769,      1.827,      0.403 
      0.62,       0.68,         0.9,        1.0 ,      7.358,      1.762,      0.493 
      0.62,       0.68,         1.0,        1.1 ,      3.259,      1.897,      0.368 
      0.62,       0.68,         1.1,        1.2 ,      2.672,      0.912,      0.362 
      0.62,       0.68,         1.2,        1.3 ,      0.866,      0.493,      0.020 
      0.68,       0.74,         0.5,        0.6 ,     13.430,      1.303,      0.163 
      0.68,       0.74,         0.6,        0.7 ,     15.301,      1.525,      0.203 
      0.68,       0.74,         0.7,        0.8 ,     15.741,      1.670,      0.262 
      0.68,       0.74,         0.8,        0.9 ,     14.423,      2.234,      0.341 
      0.68,       0.74,         0.9,        1.0 ,     13.271,      2.252,      0.507 
      0.68,       0.74,         1.0,        1.1 ,      8.820,      2.316,      0.634 
      0.68,       0.74,         1.1,        1.2 ,      6.775,      2.220,      0.685 
      0.68,       0.74,         1.2,        1.3 ,      3.450,      0.944,      0.243 
      0.68,       0.74,         1.3,        1.4 ,      1.907,      0.681,      0.035 
      0.74,       0.80,         0.5,        0.6 ,     14.171,      1.379,      0.160 
      0.74,       0.80,         0.6,        0.7 ,     17.230,      1.629,      0.194 
      0.74,       0.80,         0.7,        0.8 ,     18.435,      1.799,      0.245 
      0.74,       0.80,         0.8,        0.9 ,     18.712,      2.333,      0.300 
      0.74,       0.80,         0.9,        1.0 ,     18.628,      2.435,      0.404 
      0.74,       0.80,         1.0,        1.1 ,     16.231,      2.832,      0.526 
      0.74,       0.80,         1.1,        1.2 ,     13.053,      3.488,      0.682 
      0.74,       0.80,         1.2,        1.3 ,     11.212,      2.370,      1.063 
      0.74,       0.80,         1.3,        1.4 ,      6.832,      4.791,      0.750 
      0.80,       0.85,         0.5,        0.6 ,     14.404,      1.345,      0.161 
      0.80,       0.85,         0.6,        0.7 ,     17.587,      1.737,      0.195 
      0.80,       0.85,         0.7,        0.8 ,     21.392,      2.016,      0.255 
      0.80,       0.85,         0.8,        0.9 ,     24.277,      2.404,      0.303 
      0.80,       0.85,         0.9,        1.0 ,     25.371,      2.797,      0.378 
      0.80,       0.85,         1.0,        1.1 ,     24.580,      2.946,      0.449 
      0.80,       0.85,         1.1,        1.2 ,     22.006,      3.143,      0.548 
      0.80,       0.85,         1.2,        1.3 ,     19.640,      3.673,      0.719 
      0.80,       0.85,         1.3,        1.4 ,     16.161,      3.975,      0.897 
      0.85,       0.88,         0.5,        0.6 ,     13.524,      1.271,      0.166 
      0.85,       0.88,         0.6,        0.7 ,     17.113,      1.622,      0.215 
      0.85,       0.88,         0.7,        0.8 ,     21.789,      2.170,      0.273 
      0.85,       0.88,         0.8,        0.9 ,     26.943,      2.593,      0.332 
      0.85,       0.88,         0.9,        1.0 ,     29.310,      3.017,      0.401 
      0.85,       0.88,         1.0,        1.1 ,     30.360,      3.451,      0.472 
      0.85,       0.88,         1.1,        1.2 ,     31.231,      3.703,      0.569 
      0.85,       0.88,         1.2,        1.3 ,     30.106,      4.317,      0.679 
      0.85,       0.88,         1.3,        1.4 ,     27.008,      4.597,      0.839 
      0.85,       0.88,         1.4,        1.5 ,     23.490,      5.245,      0.944 
      0.85,       0.88,         1.5,        1.6 ,     16.939,      4.635,      1.143 
      0.85,       0.88,         1.6,        1.7 ,     12.984,      4.144,      1.282 
      0.85,       0.88,         1.7,        1.8 ,      9.461,      3.986,      1.437 
      0.88,       0.91,         0.5,        0.6 ,     12.567,      1.205,      0.161 
      0.88,       0.91,         0.6,        0.7 ,     16.627,      1.635,      0.202 
      0.88,       0.91,         0.7,        0.8 ,     21.372,      2.086,      0.256 
      0.88,       0.91,         0.8,        0.9 ,     27.074,      2.500,      0.305 
      0.88,       0.91,         0.9,        1.0 ,     32.393,      3.576,      0.370 
      0.88,       0.91,         1.0,        1.1 ,     35.644,      3.453,      0.437 
      0.88,       0.91,         1.1,        1.2 ,     37.828,      3.819,      0.494 
      0.88,       0.91,         1.2,        1.3 ,     37.679,      3.911,      0.567 
      0.88,       0.91,         1.3,        1.4 ,     37.112,      4.372,      0.642 
      0.88,       0.91,         1.4,        1.5 ,     33.507,      4.627,      0.763 
      0.88,       0.91,         1.5,        1.6 ,     28.189,      3.968,      0.802 
      0.88,       0.91,         1.6,        1.7 ,     21.490,      4.676,      0.861 
      0.88,       0.91,         1.7,        1.8 ,     16.160,      3.370,      0.766 
      0.88,       0.91,         1.8,        1.9 ,     12.573,      3.897,      1.038 
      0.91,       0.94,         0.5,        0.6 ,     10.936,      1.083,      0.147 
      0.91,       0.94,         0.6,        0.7 ,     14.861,      1.428,      0.187 
      0.91,       0.94,         0.7,        0.8 ,     20.342,      1.930,      0.235 
      0.91,       0.94,         0.8,        0.9 ,     25.962,      2.410,      0.279 
      0.91,       0.94,         0.9,        1.0 ,     32.250,      3.126,      0.321 
      0.91,       0.94,         1.0,        1.1 ,     38.212,      3.683,      0.359 
      0.91,       0.94,         1.1,        1.2 ,     43.282,      4.222,      0.425 
      0.91,       0.94,         1.2,        1.3 ,     47.064,      5.061,      0.474 
      0.91,       0.94,         1.3,        1.4 ,     48.874,      4.834,      0.529 
      0.91,       0.94,         1.4,        1.5 ,     48.101,      4.980,      0.583 
      0.91,       0.94,         1.5,        1.6 ,     44.387,      5.016,      0.620 
      0.91,       0.94,         1.6,        1.7 ,     38.716,      4.997,      0.664 
      0.91,       0.94,         1.7,        1.8 ,     31.843,      4.511,      0.655 
      0.91,       0.94,         1.8,        1.9 ,     25.388,      4.236,      0.625 
      0.91,       0.94,         1.9,        2.0 ,     19.624,      3.957,      0.718 
      0.91,       0.94,         2.0,        2.1 ,     14.685,      2.962,      0.610 
      0.91,       0.94,         2.1,        2.2 ,     12.644,      3.241,      0.750 
      0.94,       0.96,         0.5,        0.6 ,      9.155,      1.043,      0.149 
      0.94,       0.96,         0.6,        0.7 ,     12.887,      1.296,      0.196 
      0.94,       0.96,         0.7,        0.8 ,     17.444,      1.697,      0.238 
      0.94,       0.96,         0.8,        0.9 ,     22.536,      2.200,      0.279 
      0.94,       0.96,         0.9,        1.0 ,     29.562,      2.868,      0.334 
      0.94,       0.96,         1.0,        1.1 ,     37.243,      3.520,      0.395 
      0.94,       0.96,         1.1,        1.2 ,     44.832,      4.338,      0.441 
      0.94,       0.96,         1.2,        1.3 ,     52.090,      6.020,      0.495 
      0.94,       0.96,         1.3,        1.4 ,     56.772,      6.429,      0.533 
      0.94,       0.96,         1.4,        1.5 ,     59.800,      5.999,      0.583 
      0.94,       0.96,         1.5,        1.6 ,     58.576,      6.191,      0.616 
      0.94,       0.96,         1.6,        1.7 ,     56.287,      6.055,      0.652 
      0.94,       0.96,         1.7,        1.8 ,     51.189,      5.480,      0.648 
      0.94,       0.96,         1.8,        1.9 ,     44.851,      5.088,      0.659 
      0.94,       0.96,         1.9,        2.0 ,     36.544,      4.609,      0.624 
      0.94,       0.96,         2.0,        2.1 ,     30.325,      5.261,      0.656 
      0.94,       0.96,         2.1,        2.2 ,     24.661,      4.208,      0.651 
      0.94,       0.96,         2.2,        2.3 ,     20.390,      4.568,      0.692 
      0.94,       0.96,         2.3,        2.4 ,     16.414,      4.179,      0.758 
      0.94,       0.96,         2.4,        2.5 ,     14.281,      4.484,      0.809 
      0.96,       0.98,         0.5,        0.6 ,      6.874,      0.934,      0.126 
      0.96,       0.98,         0.6,        0.7 ,      9.867,      1.082,      0.161 
      0.96,       0.98,         0.7,        0.8 ,     13.297,      1.330,      0.193 
      0.96,       0.98,         0.8,        0.9 ,     18.475,      1.866,      0.239 
      0.96,       0.98,         0.9,        1.0 ,     25.397,      2.468,      0.283 
      0.96,       0.98,         1.0,        1.1 ,     32.717,      3.265,      0.332 
      0.96,       0.98,         1.1,        1.2 ,     41.021,      3.998,      0.380 
      0.96,       0.98,         1.2,        1.3 ,     49.391,      4.807,      0.421 
      0.96,       0.98,         1.3,        1.4 ,     57.822,      5.448,      0.454 
      0.96,       0.98,         1.4,        1.5 ,     64.116,      5.997,      0.497 
      0.96,       0.98,         1.5,        1.6 ,     68.130,      6.305,      0.508 
      0.96,       0.98,         1.6,        1.7 ,     68.712,      6.503,      0.534 
      0.96,       0.98,         1.7,        1.8 ,     67.459,      6.701,      0.547 
      0.96,       0.98,         1.8,        1.9 ,     63.264,      6.165,      0.537 
      0.96,       0.98,         1.9,        2.0 ,     56.456,      6.125,      0.528 
      0.96,       0.98,         2.0,        2.1 ,     49.223,      6.408,      0.550 
      0.96,       0.98,         2.1,        2.2 ,     41.912,      5.364,      0.524 
      0.96,       0.98,         2.2,        2.3 ,     37.015,      5.576,      0.568 
      0.96,       0.98,         2.3,        2.4 ,     31.165,      4.463,      0.619 
      0.96,       0.98,         2.4,        2.5 ,     26.457,      4.559,      0.655 
      0.98,       0.99,         0.5,        0.6 ,      5.090,      0.747,      0.132 
      0.98,       0.99,         0.6,        0.7 ,      7.148,      0.889,      0.173 
      0.98,       0.99,         0.7,        0.8 ,     10.231,      1.187,      0.212 
      0.98,       0.99,         0.8,        0.9 ,     14.279,      1.482,      0.256 
      0.98,       0.99,         0.9,        1.0 ,     18.923,      2.040,      0.306 
      0.98,       0.99,         1.0,        1.1 ,     26.186,      2.517,      0.361 
      0.98,       0.99,         1.1,        1.2 ,     32.917,      3.229,      0.411 
      0.98,       0.99,         1.2,        1.3 ,     41.170,      4.068,      0.453 
      0.98,       0.99,         1.3,        1.4 ,     49.766,      4.906,      0.506 
      0.98,       0.99,         1.4,        1.5 ,     58.686,      5.707,      0.557 
      0.98,       0.99,         1.5,        1.6 ,     63.305,      6.315,      0.594 
      0.98,       0.99,         1.6,        1.7 ,     68.999,      6.610,      0.602 
      0.98,       0.99,         1.7,        1.8 ,     71.332,      6.646,      0.617 
      0.98,       0.99,         1.8,        1.9 ,     70.592,      6.564,      0.641 
      0.98,       0.99,         1.9,        2.0 ,     66.828,      6.830,      0.633 
      0.98,       0.99,         2.0,        2.1 ,     61.579,      6.196,      0.626 
      0.98,       0.99,         2.1,        2.2 ,     54.892,      5.795,      0.627 
      0.98,       0.99,         2.2,        2.3 ,     49.606,      6.053,      0.638 
      0.98,       0.99,         2.3,        2.4 ,     44.757,      4.918,      0.644 
      0.98,       0.99,         2.4,        2.5 ,     40.338,      5.032,      0.710 
      0.99,       1.00,         0.5,        0.6 ,      4.023,      0.727,      0.138 
      0.99,       1.00,         0.6,        0.7 ,      5.125,      0.932,      0.161 
      0.99,       1.00,         0.7,        0.8 ,      7.172,      0.863,      0.195 
      0.99,       1.00,         0.8,        0.9 ,      9.519,      1.131,      0.226 
      0.99,       1.00,         0.9,        1.0 ,     12.757,      1.556,      0.255 
      0.99,       1.00,         1.0,        1.1 ,     17.679,      1.972,      0.296 
      0.99,       1.00,         1.1,        1.2 ,     23.298,      2.602,      0.339 
      0.99,       1.00,         1.2,        1.3 ,     29.189,      3.228,      0.383 
      0.99,       1.00,         1.3,        1.4 ,     35.670,      3.808,      0.414 
      0.99,       1.00,         1.4,        1.5 ,     41.993,      4.480,      0.438 
      0.99,       1.00,         1.5,        1.6 ,     47.208,      4.893,      0.469 
      0.99,       1.00,         1.6,        1.7 ,     51.506,      5.409,      0.476 
      0.99,       1.00,         1.7,        1.8 ,     54.547,      5.622,      0.484 
      0.99,       1.00,         1.8,        1.9 ,     54.970,      5.607,      0.509 
      0.99,       1.00,         1.9,        2.0 ,     53.622,      5.509,      0.501 
      0.99,       1.00,         2.0,        2.1 ,     52.395,      5.551,      0.505 
      0.99,       1.00,         2.1,        2.2 ,     49.278,      5.133,      0.487 
      0.99,       1.00,         2.2,        2.3 ,     45.014,      4.915,      0.494 
      0.99,       1.00,         2.3,        2.4 ,     39.623,      4.350,      0.509 
      0.99,       1.00,         2.4,        2.5 ,     35.966,      4.634,      0.527 

